Most of the cool CGM of star-forming galaxies is not produced by supernova feedback

The characterization of the large amount of gas residing in the galaxy halos, the so called circumgalactic medium (CGM), is crucial to understand galaxy evolution across cosmic time. We focus here on the the cool ($T\sim10^4$ K) phase of this medium around star-forming galaxies in the local universe, whose properties and dynamics are poorly understood. We developed semi-analytical parametric models to describe the cool CGM as an outflow of gas clouds from the central galaxy, as a result of supernova explosions in the disc (galactic wind). The cloud motion is driven by the galaxy gravitational pull and by the interactions with the hot ($T\sim10^6$ K) coronal gas. Through a bayesian analysis, we compare the predictions of our models with the data of the COS-Halos and COS-GASS surveys, which provide accurate kinematic information of the cool CGM around more than 40 low-redshift star-forming galaxies, probing distances up to the galaxy virial radii. Our findings clearly show that a supernova-driven outflow model is not suitable to describe the dynamics of the cool circumgalactic gas. Indeed, to reproduce the data, we need extreme scenarios, with initial outflow velocities and mass loading factors that would lead to unphysically high energy coupling from the supernovae to the gas and with supernova efficiencies largely exceeding unity. This strongly suggests that, since the outflows cannot reproduce most of the cool gas absorbers, the latter are likely the result of cosmological inflow in the outer galaxy halos, in analogy to what we have previously found for early-type galaxies.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
